Contact problems in porous media

The Biot problem of poroelasticity is extended by Signorini contact conditions. The resulting Biot contact problem is formulated and analyzed as a two field variational inequality problem of a perturbed saddle point structure. We present an a priori error analysis for a general as well as for a $hp$-FE discretization including convergence and guaranteed convergence rates for the latter. Moreover, we derive a family of reliable and efficient residual based a posteriori error estimators, and elaborate how a simple and efficient primal-dual active set solver can be applied to solve the discrete Galerkin problem. Numerical results underline our theoretical finding and show that optimal, in particular exponential, convergence rates can be achieved by adaptive schemes for two dimensional problems.

==> a2.txt <==
60 3.9148676411688634e+00 8.2239462772697530e-02 3.5657724253295908e-01 3.4431076653810166e-01 1.9802763367720532e-02 9.0582981300880480e-02 1 5 8.2054982636041635e-02 5.5053666309165701e-03 
138 5.1676492523636224e+00 3.3132173476814818e-02 1.5235414900830141e-01 1.5191387357348674e-01 1.1568699768213104e-02 3.5626060032504804e-04 2 9 3.2998172061957841e-02 2.9768372255090420e-03 
240 6.2144650119077172e+00 2.4922324916028939e-02 1.0417281231407494e-01 1.0315624053957299e-01 8.1735941502790056e-03 1.1998217443927445e-02 2 13 2.4820756736167276e-02 2.2477353634544599e-03 
426 7.5243652036411008e+00 1.2459263041088981e-02 5.6543286502076295e-02 5.6084704347945123e-02 3.1891633964288195e-03 6.4403744837041709e-03 4 21 1.2432262790309472e-02 8.1980329331638650e-04 
654 8.6801237355562204e+00 8.9144166824940262e-03 4.2696001474154685e-02 4.2315061118019193e-02 2.7006992121696521e-03 5.0090286707810561e-03 4 27 8.8881256914977707e-03 6.8413922652124366e-04 
912 9.6976151716797574e+00 6.2562243638853918e-03 3.1847085073209699e-02 3.1607590564657138e-02 2.1428551657909122e-03 3.2565653832982268e-03 4 29 6.2309730188878322e-03 5.6153230464954442e-04 
1206 1.0644267231408506e+01 4.8504069788215583e-03 2.3189946623305698e-02 2.2942176976805544e-02 9.2913797662841629e-04 3.2506680201288131e-03 4 33 4.8446237530566424e-03 2.3678798854724991e-04 
1554 1.1582891942994195e+01 3.3752107978642807e-03 1.6601329495268612e-02 1.6293641531337277e-02 8.3194814263701266e-04 3.0707082158224282e-03 5 41 3.3685796441211839e-03 2.1146893680167644e-04 
2178 1.2962416101898715e+01 2.5731098040876030e-03 1.2117269605851225e-02 1.1892185637475208e-02 7.2331162105878364e-04 2.2092903302996744e-03 6 53 2.5663259105781909e-03 1.8672274790919929e-04 
3102 1.4584132382521595e+01 1.8202162315778454e-03 9.2028267659005486e-03 8.6309449024546663e-03 5.9812731300491284e-04 3.1370454716826987e-03 7 69 1.8134389853582498e-03 1.5692729552979162e-04 
4110 1.6018208437107177e+01 1.3691624754935438e-03 6.5400419838710123e-03 6.5008401101067275e-03 4.6288894411285696e-04 5.4494113355579952e-04 8 81 1.3635548046518862e-03 1.2379086804108419e-04 
5508 1.7660295950650006e+01 9.4835778608630828e-04 4.5854211214756690e-03 4.5474779311835576e-03 2.1682762102673265e-04 5.4728156321364125e-04 8 93 9.4671358246147831e-04 5.5820096860161057e-05 
7686 1.9734833199040025e+01 6.7837938611576046e-04 3.2842521760384786e-03 3.1856957601406493e-03 1.8559314489821640e-04 7.7666599269065847e-04 9 113 6.7668398902602858e-04 4.7930892987901523e-05 
11088 2.2298949590906993e+01 4.9610140909787373e-04 2.3447295928622500e-03 2.3352375875411542e-03 1.6037106363713335e-04 1.3676035729274138e-04 10 153 4.9435075086310613e-04 4.1640643966910925e-05 
15588 2.4980251069965153e+01 3.4899679902582295e-04 1.6779012296588977e-03 1.6680880239921540e-03 1.1932566362796085e-04 1.3636812935780362e-04 10 165 3.4758475562447614e-04 3.1362451877106916e-05 
20598 2.7412060685803702e+01 2.4600011365579882e-04 1.2070651470789441e-03 1.1898041653272630e-03 6.5607228430591971e-05 1.9253054053906585e-04 11 193 2.4541582458215410e-04 1.6944880150868870e-05 
27486 3.0178930672087109e+01 1.7880456527430164e-04 8.6193979582555860e-04 8.5991297593033861e-04 4.7881747252356365e-05 3.4600921006503492e-05 12 229 1.7837589144112064e-04 1.2373920781932744e-05 
40260 3.4273457920736973e+01 1.2934605336625349e-04 6.1954280852006540e-04 6.1723766966368147e-04 4.1221390812417751e-05 3.3937408218210066e-05 12 285 1.2890552297260228e-04 1.0666192787757042e-05 
57546 3.8607502993509179e+01 9.0874316847147773e-05 4.4843372027134808e-04 4.4453993571372350e-04 3.3020638386536632e-05 4.8853704798983350e-05 13 345 9.0468796171850929e-05 8.5754522709823602e-06 
75828 4.2326257247581253e+01 6.6780717652702233e-05 3.2298552951541846e-04 3.2234548968885829e-04 1.8446930806411205e-05 8.5292612475147431e-06 14 381 6.6608103436710704e-05 4.7984171113382486e-06 
99834 4.6390190653280882e+01 4.7551068563619747e-05 2.3199790100693693e-04 2.3149213536778978e-04 1.2807452757234039e-05 8.3896655688197491e-06 14 425 4.7435438512383769e-05 3.3141054117098606e-06 
144276 5.2448293763445719e+01 3.4899744189862179e-05 1.6806340673603069e-04 1.6722133554998019e-04 1.0798616191410763e-05 1.2873364321426785e-05 15 533 3.4787925417084073e-05 2.7914852127881502e-06 
208506 5.9297928069969664e+01 2.4703098300837919e-05 1.2165286502592098e-04 1.2131614073509350e-04 8.8492355807951173e-06 1.8720565679720812e-06 16 661 2.4596666924544676e-05 2.2906422382972097e-06 
280332 6.5447172991183635e+01 1.8130598738700852e-05 8.8115326809664121e-05 8.7913965313022953e-05 5.6590682815325544e-06 1.8494507020602608e-06 16 725 1.8071085971187380e-05 1.4678087224620292e-06 
363222 7.1349464039685358e+01 1.2993180530019801e-05 6.3734545049064405e-05 6.3624695590274683e-05 3.4790861266865369e-06 1.3734276024729790e-06 16 797 1.2962116342669281e-05 8.9793106906464159e-07 
508620 7.9823569522953207e+01 9.5682919508953580e-06 4.6186291220335337e-05 4.6100013990375003e-05 2.8204047349994177e-06 8.6740461434524314e-08 18 973 9.5405171893042229e-06 7.2852084263906275e-07 
749070 9.0818460283071900e+01 6.8436069192051677e-06 3.3542862812743132e-05 3.3458748571925845e-05 2.3655794327469287e-06 1.9955856918205654e-07 18 1233 6.8162207524848281e-06 6.1162923245052078e-07 
1027734 1.0091604957509003e+02 4.9778676726919317e-06 2.4356676274155933e-05 2.4296519015113089e-05 1.6952681856929373e-06 2.3001880547922175e-07 18 1389 4.9585016490897478e-06 4.3866611768592839e-07 
1327728 1.0990978829598200e+02 3.5886031016287957e-06 1.7682171179217947e-05 1.7654811163759179e-05 9.6465149895751514e-07 1.9044124744764193e-07 19 1505 3.5799477058031833e-06 2.4909163923009812e-07 
1797030 1.2157709885842657e+02 2.6383758005423534e-06 1.2846228719150717e-05 1.2824590037525245e-05 7.3448405619631597e-07 1.2655372509109481e-07 20 1773 2.6315489082894969e-06 1.8967658834938449e-07 
2643072 1.3826205195192205e+02 1.9192910797402072e-06 9.3440903972506140e-06 9.3217231675235425e-06 6.3400204088755710e-07 1.2467538729253948e-07 21 2369 1.9122903758631929e-06 1.6377962984247528e-07 
3713358 1.5485394496985435e+02 1.3701871771177225e-06 6.7975649315563040e-06 6.7784340736038833e-06 5.0480220955296109e-07 6.9965975733709092e-08 22 2745 1.3639614937978360e-06 1.3046817150021238e-07 
33438474 3.2216781371385036e+02 0.0000000000000000e+00 2.6031153727451436e-08 1.6424532192718931e-08 5.8855133450574268e-11 2.0195352007474817e-08 23 8233 0.0000000000000000e+00 0.0000000000000000e+00 


==> a3.txt <==
126 5.0132979349645836e+00 3.5145863869232255e-02 1.3651483153707075e-01 1.2590206151970634e-01 4.1975438101125324e-03 5.2605615295755942e-02 2 7 3.5119364293185726e-02 1.3645507528547731e-03 
297 6.6719402717079461e+00 1.1291477788729902e-02 7.1376403264295202e-02 7.1218567271449290e-02 1.4372141454919980e-03 4.5211762019788859e-03 2 13 1.1287845747777107e-02 2.8637218400357216e-04 
531 8.0977588678570118e+00 8.3570817383899973e-03 4.9066772750536523e-02 4.8917146885256516e-02 8.9971476000816775e-04 3.7217525588969561e-03 3 19 8.3552859414106288e-03 1.7323977429416191e-04 
801 9.2870440473757228e+00 5.0211768437791382e-03 3.1307784411960395e-02 3.1108360261829594e-02 3.7088330698261215e-04 3.5085227915197283e-03 4 25 5.0206433425610568e-03 7.3193738128144763e-05 
945 9.8131989305657683e+00 3.8802308274885761e-03 2.5822133098644021e-02 2.5580592158128950e-02 3.1943721655322186e-04 3.5091056507662393e-03 4 25 3.8796981757343424e-03 6.4291055336621622e-05 
1161 1.0510194181160172e+01 2.9848590841133997e-03 1.8346527031844539e-02 1.8199461564125816e-02 2.9504788012747806e-04 2.2994781265630007e-03 4 31 2.9842133668428888e-03 6.2083276093596317e-05 
1386 1.1149474795453498e+01 2.2771824296339343e-03 1.3768005672552933e-02 1.3581297653198631e-02 2.8357934540600377e-04 2.2418557066703018e-03 5 34 2.2763804644002818e-03 6.0430117741615756e-05 
1611 1.1722813257645150e+01 1.7109777212296394e-03 1.0140991928874171e-02 9.9410286939592089e-03 2.7426130554439142e-04 1.9850558036618969e-03 5 40 1.7099912628478953e-03 5.8091682089866376e-05 
1899 1.2383449998609031e+01 1.3379044567507746e-03 7.8789277148527681e-03 7.6754081347786621e-03 2.3613278444541296e-04 1.7634775894687991e-03 5 43 1.3369417610262753e-03 5.0745078752001329e-05 
2385 1.3360707648940334e+01 9.6562534301874092e-04 5.5123155873229744e-03 5.2183371771139563e-03 1.5499989682005511e-04 1.7693375235324519e-03 6 46 9.6505800129979835e-04 3.3096181158851920e-05 
2925 1.4301292529916147e+01 7.1999493884804212e-04 4.5099684210432736e-03 3.9979584199718995e-03 1.3643380143419886e-04 2.0826736299309045e-03 6 61 7.1941850099478493e-04 2.8805075823759326e-05 
3708 1.5477942959242945e+01 5.4607615250481373e-04 3.0174482824017954e-03 2.9541952926506075e-03 1.1618838914099988e-04 6.0351020544756307e-04 6 79 5.4553154126533011e-04 2.4382407984733641e-05 
4563 1.6586324441036613e+01 3.2085572379890275e-04 1.9521188108269007e-03 1.8558256665533932e-03 5.2071229383800979e-05 6.0329721863799772e-04 6 79 3.2066833781181555e-04 1.0964151564308122e-05 
5589 1.7746445099102147e+01 2.3360014925551440e-04 1.4565416812102729e-03 1.3751828177686128e-03 3.6883926656287408e-05 4.7856604849408471e-04 9 97 2.3347883834289515e-04 7.5274018260509513e-06 
7308 1.9405857868961981e+01 1.6782813847797013e-04 9.8616897384859697e-04 9.7412412065430430e-04 2.9095111292500845e-05 1.5088047269261971e-04 9 124 1.6772488155305441e-04 5.8862698710289892e-06 
9360 2.1074564860592620e+01 1.0710399490016221e-04 6.8326152061009920e-04 6.6926034899898593e-04 2.2433592186989150e-05 1.3577048554736879e-04 11 142 1.0701043090087001e-04 4.4758688524239814e-06 
12339 2.3107873854862053e+01 7.8257373807467124e-05 4.8109743506833286e-04 4.7276627600288245e-04 1.6407348086582260e-05 8.7621853623743258e-05 11 172 7.8184058749138836e-05 3.3866669090490553e-06 
15453 2.4907927992762172e+01 5.1944835617674308e-05 3.2573126259494270e-04 3.2335840898659550e-04 1.0998739567982466e-05 3.7672569560209564e-05 11 187 5.1892449863538264e-05 2.3322938295534370e-06 
18774 2.6577794421462198e+01 3.5426488076867939e-05 2.2349396388731641e-04 2.2022026098587484e-04 5.9007414622214330e-06 3.7653283994550871e-05 11 199 3.5405701433703530e-05 1.2134098433381602e-06 
23580 2.8675737769879774e+01 2.3872395148803094e-05 1.5582709387247361e-04 1.5318730243679061e-04 4.3448132957499087e-06 2.8228640674057854e-05 13 235 2.3856672593180424e-05 8.6626954372843290e-07 
30420 3.1216657771450880e+01 1.6586018773599781e-05 1.0778490639649693e-04 1.0731449285813207e-04 3.2943693596788572e-06 9.5043568969999575e-06 13 289 1.6573262150949757e-05 6.5038483538643633e-07 
39816 3.4146999058183717e+01 1.1336555829811467e-05 7.4088664698417523e-05 7.3823648072830400e-05 2.5440209266007946e-06 5.7207673906946009e-06 15 331 1.1325492343265791e-05 5.0072074558612319e-07 
51534 3.7213280031402327e+01 7.8704779904485262e-06 5.0632179674676815e-05 5.0283942600195556e-05 1.7578666206968440e-06 5.6615051119680608e-06 15 355 7.8626859315778323e-06 3.5013388796674268e-07 
64809 4.0167836454819628e+01 5.3399291095984872e-06 3.4768586073303003e-05 3.4668007402980912e-05 1.2350254009031098e-06 2.3363545327425955e-06 16 391 5.3341920706131535e-06 2.4746282416769118e-07 
80370 4.3155020055455154e+01 3.6479514998432941e-06 2.3998341810246698e-05 2.3964169886961398e-05 7.0545674610759877e-07 1.0683173918159010e-06 17 445 3.6451130024099754e-06 1.4387961937215291e-07 
101358 4.6625053607262018e+01 2.4683476274716002e-06 1.6582072966321504e-05 1.6541016950564968e-05 4.8142446921688744e-07 1.0621358585282943e-06 17 499 2.4665524070015777e-06 9.4123501631635426e-08 
132471 5.0976921507358455e+01 1.6974829830060201e-06 1.1519280609486738e-05 1.1482002959150433e-05 3.7412794903298325e-07 8.4703133584957707e-07 18 583 1.6959297209897971e-06 7.2600682217764508e-08 
174339 5.5863934117753935e+01 1.1951491549782976e-06 7.9834454543336603e-06 7.9763928837704130e-06 2.7819921794237096e-07 1.8751821563133096e-07 18 661 1.1939258695007018e-06 5.4060343897649409e-08 
221490 6.0504086421154526e+01 8.3189072104442067e-07 5.5262533466346529e-06 5.5196247385390384e-06 1.9464670799832058e-07 1.8796663524081857e-07 18 721 8.3102361209801660e-07 3.7972725677404005e-08 
273852 6.4938956496817127e+01 5.7004283945081424e-07 3.8390378777280003e-06 3.8338525455003372e-06 1.1683830691484510e-07 1.6166414577181479e-07 19 805 5.6956629012729510e-07 2.3304076033531562e-08 
340101 6.9802230890128982e+01 3.9232947057639608e-07 2.6791757419886650e-06 2.6744227074119198e-06 8.6411243413021616e-08 1.3408555310621115e-07 20 913 3.9195046718832011e-07 1.7240787499787870e-08 
432531 7.5626223371143766e+01 2.7222339385019250e-07 1.8755683409960055e-06 1.8741983498492736e-06 5.6674407051605094e-08 4.3876631070756349e-08 20 1033 2.7200116348167189e-07 1.0997418966912445e-08 
565848 8.2711632953330110e+01 1.9027138637867587e-07 1.3156446794804883e-06 1.3145729034292491e-06 4.3778284856393933e-08 3.0041071717866455e-08 23 1171 1.9008402104462653e-07 8.4418847403488810e-09 
735093 9.0250045400692812e+01 1.3498261468617246e-07 9.2228619932363219e-07 9.2154304425460588e-07 3.2510845122819208e-08 1.7700169439117633e-08 23 1321 1.3483687057205554e-07 6.2709330924861185e-09 
922374 9.7342467502493264e+01 9.5308934308499771e-08 6.4632120592776504e-07 6.4589791329514649e-07 2.2791997928958386e-08 5.2451561748953275e-09 23 1453 9.5206235859371800e-08 4.4233033483575817e-09 
1129905 1.0415512476562304e+02 6.6082051835409785e-08 4.5370756528646391e-07 4.5343652978546336e-07 1.4867627731986330e-08 4.9821581580305485e-09 23 1615 6.6016413543909968e-08 2.9446082213507886e-09 
1399536 1.1185653399326470e+02 4.6084967082069953e-08 3.1938842365866415e-07 3.1919095746791939e-07 1.0077129387499951e-08 4.9547251376616239e-09 23 1807 4.6039889105642844e-08 2.0378425100042375e-09 
1779327 1.2117655168377316e+02 3.2322698217849662e-08 2.2541887391130560e-07 2.2525155899676079e-07 7.2331632840153618e-09 4.8047095517802125e-09 26 2041 3.2288005926015695e-08 1.4971617827599170e-09 
2323791 1.3245418613084973e+02 2.2781379682264557e-08 1.5920904781539353e-07 1.5911210938431844e-07 5.3612309981636632e-09 1.4542199769136232e-09 25 2347 2.2753070835463210e-08 1.1353535942118894e-09 
2994831 1.4414207621096028e+02 1.6273168494159670e-08 1.1247393112953764e-07 1.1239588288814756e-07 3.9681995125296392e-09 1.3431627431406726e-09 25 2611 1.6248617541015149e-08 8.9355517184206345e-10 
3728799 1.5506828763500587e+02 1.1574660089976277e-08 7.9465734334239181e-08 7.9410355998488313e-08 2.8085742198687671e-09 9.5404629065745581e-10 28 2839 1.1553229954352688e-08 7.0401265637588226e-10 
26545344 2.9830654760570377e+02 0.0000000000000000e+00 3.6697867018140296e-10 3.2935260990995741e-10 1.5101539677601460e-12 1.6185772193073398e-10 28 7569 0.0000000000000000e+00 0.0000000000000000e+00 


==> h1.txt <==
18 2.6207413942088964e+00 1.7889492815396260e-01 9.9852230295051314e-01 8.2862416184193188e-01 4.2160600445374502e-01 3.6424876789071037e-01 1 3 1.5092981054920149e-01 9.6039510654696653e-02 
60 3.9148676411688634e+00 1.0310480493546199e-01 5.0344914011282382e-01 4.4663940692771803e-01 2.2123308806883077e-01 7.0923885984391380e-02 1 5 9.1210621802077341e-02 4.8075183528074869e-02 
216 6.0000000000000000e+00 5.5462408271556921e-02 2.8701929567648293e-01 2.6115504236920456e-01 1.1403078707128129e-01 3.4279724848187330e-02 2 9 4.9991438630016156e-02 2.4019467000376885e-02 
816 9.3446574567105181e+00 2.8957699550316358e-02 1.5470207836856525e-01 1.4218694980385502e-01 5.7916588592323077e-02 1.9007186084670488e-02 3 17 2.6350549001191478e-02 1.2008202637455737e-02 
3168 1.4686840924099924e+01 1.4919934656847949e-02 8.2445668981653453e-02 7.4706762714016939e-02 2.9190513418929451e-02 1.9081453429003647e-02 3 33 1.3658591462624048e-02 6.0039428229910720e-03 
12480 2.3195559990595985e+01 7.6274209979622660e-03 4.3802041124377612e-02 3.8404855893942678e-02 1.4654581193425312e-02 1.5130403182746346e-02 5 65 7.0118696992700945e-03 3.0018718161529821e-03 
49536 3.6726001268986586e+01 3.8966872730680571e-03 2.1493586457764766e-02 1.9594150823177722e-02 7.3421789093847415e-03 4.9128322990469172e-03 6 129 3.5960316812843609e-03 1.5009090083311994e-03 
197376 5.8223473956949334e+01 1.9996475929307794e-03 1.1402486538860021e-02 1.0099081655584308e-02 3.6747555621614685e-03 3.8106981697696956e-03 7 257 1.8534853215128122e-03 7.5045496790307660e-04 
787968 9.2364027150643295e+01 1.0326791593636144e-03 5.6616190909488254e-03 5.2100000389419142e-03 1.8383004026332769e-03 1.2371264910670189e-03 8 513 9.6209728299657992e-04 3.7522668379866064e-04 
3148800 1.4657110395583692e+02 5.3609325276555314e-04 3.0223332559817205e-03 2.7156511351618591e-03 9.1937964842929735e-04 9.5628357946855825e-04 9 1025 5.0219240724146423e-04 1.8761333046927816e-04 
12589056 2.3262928640163318e+02 0.0000000000000000e+00 1.5338383132088461e-03 1.4298281580400103e-03 4.5974722439704650e-04 3.1126178564429730e-04 10 2049 0.0000000000000000e+00 0.0000000000000000e+00 


==> h2.txt <==
60 3.9148676411688634e+00 8.2239450327910080e-02 3.5657724253295908e-01 3.4431076653810166e-01 1.9802763367720532e-02 9.0582981300880480e-02 1 5 8.2054970371751010e-02 5.5053635236787472e-03 
216 6.0000000000000000e+00 2.5210967007026800e-02 1.2963397812359742e-01 1.2951784945008335e-01 5.3440243663323058e-03 1.2395005231645663e-03 2 9 2.5183842924132054e-02 1.1691505472083989e-03 
816 9.3446574567105181e+00 1.0145638086149954e-02 5.5263561371580304e-02 5.4898646307822728e-02 1.4114213329308176e-03 6.1812408835082260e-03 3 17 1.0140264330833379e-02 3.3016885977445675e-04 
3168 1.4686840924099924e+01 4.1194157208949006e-03 2.3211824816275674e-02 2.2353158532896003e-02 3.5524706800120378e-04 6.2449110822626209e-03 4 33 4.1185138044495077e-03 8.6197007575034948e-05 
12480 2.3195559990595985e+01 1.9200728439188748e-03 1.0175583462895127e-02 9.7039783927745371e-03 8.8309323614953897e-05 3.0606377809653351e-03 5 65 1.9199326631771235e-03 2.3201181442190818e-05 
49536 3.6726001268986586e+01 1.0058814336345277e-03 5.5113441790882005e-03 5.0529939133009630e-03 2.2168068989655784e-05 2.2003808191379086e-03 6 129 1.0058611512919952e-03 6.3877110293571217e-06 
197376 5.8223473956949334e+01 5.4361336713229492e-04 4.3424464436983045e-03 2.9499903510376391e-03 5.6333294560083298e-06 3.1865916448098703e-03 8 257 5.4360866239240764e-04 2.2616579866690245e-06 
787968 9.2364027150643295e+01 3.0577215006329165e-04 1.8006670125083279e-03 1.7143557781783886e-03 1.4407226696149815e-06 5.5080294124145736e-04 8 513 3.0577189021813639e-04 3.9863110276514079e-07 
3148800 1.4657110395583692e+02 1.7010148635448471e-04 1.2947344705812080e-03 1.0189035587759084e-03 3.7243990557006068e-07 7.9885715150677234e-04 10 1025 1.7010141780476453e-04 1.5271153816274861e-07 
12589056 2.3262928640163318e+02 0.0000000000000000e+00 6.2077615785284231e-04 6.0536133055883194e-04 9.7378189371124135e-08 1.3747977356711439e-04 10 2049 0.0000000000000000e+00 0.0000000000000000e+00 


==> h3.txt <==
126 5.0132979349645836e+00 3.5145753300179709e-02 1.3651483153707075e-01 1.2590206151970634e-01 4.1975438101125324e-03 5.2605615295755942e-02 2 7 3.5119253654641441e-02 1.3645503941031338e-03 
468 7.7639360766563064e+00 9.3931082805946333e-03 6.3623324668734216e-02 6.3463245431936835e-02 1.0433104571770542e-03 4.3881003223328200e-03 2 13 9.3910243141595677e-03 1.9785222222482103e-04 
1800 1.2164403991146798e+01 3.7507371668869011e-03 2.5222967980923373e-02 2.4976887086203495e-02 1.9065895801426405e-04 3.5095404843734170e-03 4 25 3.7505702332315681e-03 3.5386730056295531e-05 
7056 1.9180187896644355e+01 1.8473746318235030e-03 1.1461586079357265e-02 1.1252480401684943e-02 3.5185933957511294e-05 2.1790828837527044e-03 5 49 1.8473378218964080e-03 1.1661993657087913e-05 
27936 3.0342736152997748e+01 1.0093926744558677e-03 6.3357008125960569e-03 6.0814681014026394e-03 7.6113006104519359e-06 1.7767364988808970e-03 6 97 1.0093845444625645e-03 4.0512523088716916e-06 
111168 4.8083189074581846e+01 5.6147815995118394e-04 4.1199960765531266e-03 3.6339595413270873e-03 2.0742267765630538e-06 1.9413143538320298e-03 6 193 5.6147351371970073e-04 2.2841833158181608e-06 
443520 7.6261334873214267e+01 3.1669097523675708e-04 2.2133362236371238e-03 2.1261681121508436e-03 5.7879689446281216e-07 6.1503338342834167e-04 7 385 3.1669089153809910e-04 2.3024598199061982e-07 
1771776 1.2100489473175745e+02 1.8094857903429279e-04 1.3540651918350311e-03 1.2647556836906106e-03 1.6874669728641255e-07 4.8361717901257732e-04 8 769 1.8094850338434124e-04 1.6546146606147066e-07 
7082496 1.9204165762769031e+02 9.9722401270357984e-05 7.6765657491395219e-04 7.5209440272437980e-04 4.9933368324994670e-08 1.5378759347208220e-04 9 1537 9.9722400382492966e-05 1.3307143207045515e-08 
28320768 3.0481406924537487e+02 0.0000000000000000e+00 4.6393838105880918e-04 4.4836037155368953e-04 1.4854008265715601e-08 1.1921324766595635e-04 10 3073 0.0000000000000000e+00 0.0000000000000000e+00 


==> hp.txt <==
18 2.6207413942088964e+00 1.7889494627853186e-01 9.9852230295051314e-01 8.2862416184193188e-01 4.2160600445374502e-01 3.6424876789071037e-01 1 3 1.5092982944267794e-01 9.6039514723903902e-02 
39 3.3912114430141664e+00 1.2426497732574045e-01 5.4028597058340400e-01 4.5299631133550627e-01 2.7965457660328080e-01 9.2176947825992367e-02 1 5 1.0087252464461767e-01 7.2570781734715997e-02 
60 3.9148676411688634e+00 8.2239462844761954e-02 3.5657724253295908e-01 3.4431076653810166e-01 1.9802763367720532e-02 9.0582981300880480e-02 1 5 8.2054982716176061e-02 5.5053665130516283e-03 
93 4.5306548960834920e+00 4.1388204436869740e-02 1.6167212560693314e-01 1.5246068198351256e-01 1.1507340775571464e-02 5.2547100354454215e-02 2 7 4.1265746113756857e-02 3.1814562991002446e-03 
264 6.4150686599916522e+00 2.4097989492411313e-02 1.0040563953626219e-01 9.9672517523028983e-02 1.0604416957150099e-02 5.8504736822075900e-03 2 13 2.3931971954262270e-02 2.8237946024401561e-03 
342 6.9931906571808673e+00 1.1848732320975644e-02 6.8681726531288581e-02 6.8471914016914798e-02 2.8414947018473454e-03 4.5499953888229420e-03 2 13 1.1827016289124951e-02 7.1703787271383155e-04 
585 8.3634466073691947e+00 9.4744056450381739e-03 4.5717949970256515e-02 4.5495328794803877e-02 2.6867958057113458e-03 3.6176146331496298e-03 4 22 9.4489816230499124e-03 6.9361993483193249e-04 
735 9.0246239257250842e+00 6.8158023824304520e-03 3.5648230427699948e-02 3.5402553479560062e-02 2.2683377558591800e-03 3.5085871199993803e-03 4 25 6.7910050401658864e-03 5.8087232744050913e-04 
954 9.8442535645643474e+00 5.2093068981265292e-03 2.6943592033742508e-02 2.6761879645720448e-02 2.1081259511597280e-03 2.3053751284277182e-03 4 31 5.1806155205498163e-03 5.4598643491116105e-04 
1062 1.0202536854585926e+01 3.6766107218033938e-03 2.0119281368361209e-02 1.9919371661356447e-02 1.6472555222132484e-03 2.3001444825432394e-03 4 31 3.6536474027092140e-03 4.1027680455503203e-04 
1281 1.0860497248716763e+01 2.8564189003825731e-03 1.3910528990378432e-02 1.3723864134731308e-02 6.2142224204754883e-04 2.1845375713598980e-03 5 37 2.8478897948330910e-03 2.2057345930171182e-04 
1575 1.1634833857252808e+01 1.7972125362591734e-03 9.5668338863245193e-03 9.3887213407162547e-03 5.1440251005101711e-04 1.7639762619036171e-03 5 43 1.7854100830044805e-03 2.0563009505679067e-04 
1878 1.2337633432796737e+01 1.5042830599179705e-03 7.2438043475400874e-03 7.0068903417387753e-03 4.6652643389469051e-04 1.7772288121584274e-03 6 49 1.4908039926795995e-03 2.0092530892532330e-04 
2205 1.3015759979062961e+01 1.1175251347613174e-03 5.6331982079516063e-03 5.2300058983580800e-03 1.1888726522077663e-04 2.0894559510497464e-03 6 57 1.1169152095435644e-03 3.6916683404071997e-05 
2829 1.4143090351366055e+01 7.8009315362486927e-04 3.7056265338590143e-03 3.6554370292953367e-03 7.1803286562813521e-05 6.0356641832960234e-04 6 71 7.7963413854983499e-04 2.6757024125461599e-05 
3057 1.4513265703660156e+01 6.1620977701603338e-04 2.7059909139359561e-03 2.6370893269440005e-03 6.4091244873703583e-05 6.0335646209560667e-04 6 71 6.1565742931495645e-04 2.6084842714668701e-05 
3864 1.5692026730248889e+01 3.9220090993557469e-04 1.7883041119102203e-03 1.7223856219114784e-03 1.9861750612117399e-05 4.8065047276605422e-04 9 91 3.9215684298348033e-04 5.8791373110957610e-06 
5679 1.7841195667481276e+01 2.5572871517108039e-04 1.1142049855995195e-03 1.1038730329175203e-03 1.1772887146633443e-05 1.5092539965337812e-04 9 133 2.5570752014726931e-04 3.2924008239303871e-06 
6174 1.8345189759462272e+01 1.7122966081697344e-04 7.6978315027456884e-04 7.5482444984698634e-04 5.4367009861753790e-06 1.5091915266864233e-04 9 133 1.7122415461235649e-04 1.3731790777628102e-06 
7302 1.9400545561587606e+01 1.1094633318880820e-04 4.9638146797243658e-04 4.8185950426736680e-04 3.0848228277459904e-06 1.1914891422837198e-04 11 157 1.1094274278555679e-04 8.9256442895281261e-07 
8301 2.0247751617461972e+01 7.0043735439574522e-05 3.2479019770645671e-04 3.2258867057593984e-04 2.3223879599541428e-06 3.7680613800871144e-05 11 175 7.0040609793518523e-05 6.6170543384925637e-07 
9615 2.1264234983455541e+01 4.8437418545702021e-05 2.2538695313945305e-04 2.2221322172483047e-04 1.5883743505875739e-06 3.7656869268165695e-05 11 187 4.8435393293418570e-05 4.4293552959934755e-07 
11091 2.2300960498086344e+01 3.1747866118337525e-05 1.4872879381495598e-04 1.4599254064051143e-04 6.9116850999629726e-07 2.8389337312996659e-05 13 209 3.1747285692817927e-05 1.9197449435285078e-07 
12600 2.3269667714505616e+01 2.0009053469806007e-05 9.2598658554757707e-05 9.2123222979320797e-05 3.7195733777252764e-07 9.3640270066795334e-06 13 230 2.0008759952793452e-05 1.0837854513124901e-07 
13545 2.3837443121723624e+01 1.3576412747607312e-05 6.1880183896496864e-05 6.1168288695429360e-05 2.6774526610950170e-07 9.3555293601889716e-06 13 237 1.3576213115011165e-05 7.3624379068251132e-08 
15585 2.4978648436287180e+01 8.5219020997286709e-06 3.8447009588202871e-05 3.7995376623052852e-05 1.8204264913533017e-07 5.8728836206440834e-06 15 263 8.5217814054342921e-06 4.5354992605989713e-08 
17325 2.5875638855612038e+01 5.6331245713570343e-06 2.5949668845016791e-05 2.5843949320032303e-05 1.6657418658158101e-07 2.3340629276010509e-06 16 283 5.6329646221645538e-06 4.2449992566717945e-08 
19857 2.7079327744228525e+01 3.5216723632088380e-06 1.6193603832405727e-05 1.6023938926969992e-05 4.8026947907381673e-08 2.3374943332371906e-06 16 297 3.5216507011657608e-06 1.2352034958852054e-08 
22539 2.8247382742361339e+01 2.3126218759001732e-06 1.0801729162328035e-05 1.0748960941919262e-05 3.1320295109635236e-08 1.0659318010530936e-06 17 333 2.3126095755563899e-06 7.5426743884204679e-09 
24804 2.9163562481427121e+01 1.4705345682996156e-06 6.9008638428218178e-06 6.8179105899662322e-06 1.3677539175769391e-08 1.0666910936695762e-06 16 343 1.4705315797210783e-06 2.9647271657074066e-09 
27210 3.0077576998505215e+01 9.1914640079344910e-07 4.4997732381323534e-06 4.4201208189416653e-06 1.0312268860163170e-08 8.4284328180365023e-07 17 369 9.1914354578692993e-07 2.2909233469537411e-09 
29880 3.1030839930020363e+01 5.7548426796347323e-07 2.8559383302203738e-06 2.8500025083790282e-06 6.0957718912639790e-09 1.8393555887930924e-07 18 401 5.7548268071526077e-07 1.3516176352238893e-09 
33729 3.2309816274108506e+01 3.7262500668282832e-07 1.8110614353798643e-06 1.8008571105869575e-06 4.2875401601946693e-09 1.9193438193284353e-07 19 427 3.7262368876734165e-07 9.9104732336012372e-10 
36951 3.3307502209984932e+01 2.3651685227638711e-07 1.1484700339287646e-06 1.1322805110384403e-06 1.9438435395650736e-09 1.9214703907986974e-07 18 444 2.3651640569074905e-07 4.5961925474141311e-10 
39993 3.4197523845211464e+01 1.3906880609970634e-07 7.1322551093659832e-07 6.9410188659332478e-07 1.6687949187682797e-09 1.6404394411827247e-07 19 470 1.3906828984304305e-07 3.7893288203206969e-10 
45474 3.5693383578730753e+01 9.0813101759353235e-08 4.6397969195395026e-07 4.4439112255552494e-07 1.0906154654592356e-09 1.3338851261420382e-07 20 530 9.0812794021192673e-08 2.3641746779456769e-10 
49488 3.6714135031886293e+01 6.1841334924992680e-08 2.9837891368956495e-07 2.9497515711060505e-07 4.7953823686779810e-10 4.4937766580216781e-08 20 544 6.1841245825920062e-08 1.0497620322813152e-10 
52752 3.7504177312428780e+01 3.9194895182128135e-08 1.9051202803060222e-07 1.8799814646709744e-07 2.8032802768123336e-10 3.0845602044142562e-08 23 572 3.9194852301016531e-08 5.7977922613532189e-11 
57066 3.8499859447398272e+01 2.4721546861770337e-08 1.2068950997059851e-07 1.1965404574537989e-07 2.0012403116715106e-10 1.5774254469795728e-08 23 604 2.4721511014342105e-08 4.2099958061018345e-11 
62985 3.9787413846386237e+01 1.5324934870741008e-08 7.7180799089837896e-08 7.7010289665496001e-08 1.1366036488667774e-10 5.1262184018805951e-09 23 673 1.5324921718340344e-08 2.0077828422564353e-11 
68364 4.0889250985731287e+01 9.8088989184369604e-09 4.8692190787359236e-08 4.8433789277849522e-08 7.0173961002986116e-11 5.0092489932780676e-09 23 681 9.8088880117292666e-09 1.4627558499499977e-11 
72468 4.1691618832141472e+01 5.6535632822652744e-09 2.9477922032265711e-08 2.9071362308775934e-08 3.8908627367911319e-11 4.8787567033963577e-09 23 703 5.6535563876431886e-09 8.8294007159264417e-12 
78105 4.2745750406895269e+01 3.7399890287338529e-09 1.9408203262502359e-08 1.8747148372316111e-08 2.8664756501628431e-11 5.0221469628743052e-09 26 739 3.7399831362293283e-09 6.6389584896082985e-12 
84120 4.3816036328917718e+01 2.2230970218428263e-09 1.1874112247018114e-08 1.1769495657981225e-08 1.9676989683318770e-11 1.5726176991321051e-09 25 771 2.2230904877308934e-09 5.3899802284197514e-12 
90600 4.4913413749798323e+01 1.3706399811453991e-09 7.3673824705018818e-09 7.3258080752163832e-09 8.1587142594199232e-12 7.8153307488196674e-10 26 803 1.3706336842909594e-09 4.1546842540078301e-12 
98484 4.6180138011270721e+01 9.1937004713096490e-10 4.7674738690310555e-09 4.7489084746498323e-09 6.5678600803219576e-12 4.2027640251018598e-10 27 871 9.1936198900076788e-10 3.8492521539286923e-12 
106767 4.7440109190068185e+01 5.6505127112549906e-10 2.9753367917006426e-09 2.9472400462486129e-09 4.4643988391464602e-12 4.0790342359304851e-10 27 913 5.6503918112057125e-10 3.6963223799530766e-12 
548229 8.1844092018352725e+01 0.0000000000000000e+00 2.3841695357309092e-10 1.4375158411105037e-10 9.4181957388747669e-13 1.9020315137379686e-10 29 2141 0.0000000000000000e+00 0.0000000000000000e+00 


==> p4.txt <==
60 3.9148676411688634e+00 1.0310434166083986e-01 5.0344914011282382e-01 4.4663940692771803e-01 2.2123308806883077e-01 7.0923885984391380e-02 1 5 9.1210091077298133e-02 4.8075196879328298e-02 
216 6.0000000000000000e+00 2.5210928933465028e-02 1.2963397812359742e-01 1.2951784945008335e-01 5.3440243663323058e-03 1.2395005231645663e-03 2 9 2.5183804528491723e-02 1.1691566015482450e-03 
468 7.7639360766563064e+00 9.3928763641769070e-03 6.3623324668734216e-02 6.3463245431936835e-02 1.0433104571770542e-03 4.3881003223328200e-03 2 13 9.3907917158431789e-03 1.9788214261099260e-04 
816 9.3446574567105181e+00 4.6006303367503521e-03 3.6472966081980682e-02 3.6339707905335188e-02 2.8858891796983198e-04 3.1015480987173858e-03 4 17 4.6004166490641171e-03 4.4341294989403531e-05 
1260 1.0800822982552907e+01 2.9094643708642443e-03 2.5301843106231361e-02 2.5253090647154468e-02 1.1165882030796222e-04 1.5659532709485628e-03 4 21 2.9094189916618082e-03 1.6249808800714679e-05 
1800 1.2164403991146798e+01 2.1124360837791369e-03 1.9954077903599390e-02 1.9923515612758753e-02 5.6974424043217376e-05 1.1024992181750265e-03 5 25 2.1123971771160677e-03 1.2820848809863067e-05 
2436 1.3455270341890770e+01 1.6555750164234625e-03 1.6999859922127949e-02 1.6976638823640960e-02 3.4606767943394626e-05 8.8756633286261009e-04 5 29 1.6555437041015340e-03 1.0182279475654421e-05 
3168 1.4686840924099924e+01 1.3461876968407357e-03 1.5163069593633293e-02 1.5144924278635145e-02 2.3523778578516178e-05 7.4121166181842805e-04 5 33 1.3461673884146935e-03 7.3944231775105165e-06 
3996 1.5868717418082621e+01 1.1188539238298041e-03 1.3899514190841407e-02 1.3885578961735954e-02 1.7292742659880760e-05 6.2200691302328982e-04 5 37 1.1188433040274892e-03 4.8748232994111831e-06 
4920 1.7008069986292764e+01 9.4440810232339844e-04 1.2972055978147209e-02 1.2961687368175314e-02 1.3374477020258673e-05 5.1838016284732518e-04 6 41 9.4440409606741361e-04 2.7508299064403231e-06 
5940 1.8110432210393054e+01 8.0906237155480747e-04 1.2249561857983080e-02 1.2242208575023387e-02 1.0719318374615923e-05 4.2424051479234535e-04 6 45 8.0906161534100864e-04 1.1061860996717672e-06 
7056 1.9180187896644355e+01 7.0544104993070986e-04 1.1665355798625895e-02 1.1660528286681082e-02 8.8120287034538556e-06 3.3545242910921162e-04 6 49 7.0544042038454748e-04 9.4245159835810102e-07 
8268 2.0220884846726669e+01 6.2909369516013925e-04 1.1177686111768500e-02 1.1174929247636236e-02 7.3852152455558308e-06 2.4813017176961443e-04 6 53 6.2909052610461171e-04 1.9968113734328492e-06 
9576 2.1235445627819338e+01 5.7664977017892762e-04 1.0772643440499143e-02 1.0760390590538396e-02 6.2837288504537097e-06 5.1361615038246012e-04 6 57 5.7664204691412356e-04 2.9844895878048943e-06 
10980 2.2226314061326939e+01 5.3426283241027708e-04 1.0408092258684380e-02 1.0374938816693748e-02 5.3477971414746878e-06 8.3006048949027490e-04 8 61 5.3425239606130933e-04 3.3393708691502173e-06 
12480 2.3195559990595985e+01 4.5819723008725690e-04 9.9161248943147543e-03 9.8963099145599111e-03 4.2931485851212197e-06 6.2654972947662321e-04 8 65 4.5819582489129568e-04 1.1347739068772978e-06 
14076 2.4144956059882134e+01 4.1367942253389483e-04 9.5083637988330541e-03 9.4962203534604914e-03 3.5503037751150880e-06 4.8038372664440515e-04 8 69 4.1367934771498644e-04 2.4880128622488578e-07 
15768 2.5076035178287388e+01 3.8292974678630961e-04 9.1632454840328038e-03 9.1558211743534377e-03 3.0151691294470094e-06 3.6877816185882007e-04 8 73 3.8292901393782036e-04 7.4917183326733287e-07 
17556 2.5990134324012992e+01 3.5680436445164460e-04 8.8662588392058473e-03 8.8616986938452671e-03 2.6196098485316902e-06 2.8431531956819167e-04 8 77 3.5680314100219022e-04 9.3437824951255857e-07 
19440 2.6888428479342984e+01 3.3171775666216531e-04 8.6069536172942301e-03 8.6040985423361145e-03 2.3187902332233734e-06 2.2166070295750461e-04 7 81 3.3171662390069317e-04 8.6689844018112727e-07 
21420 2.7771957298996661e+01 3.0709451963967493e-04 8.3776713357067174e-03 8.3758169477999526e-03 2.0831732202973302e-06 1.7624734454282470e-04 7 85 3.0709385565250060e-04 6.3860253977997622e-07 
23496 2.8641646337535800e+01 2.8387979854722472e-04 8.1726966878371120e-03 8.1714368780538924e-03 1.8932660037071749e-06 1.4348140962659717e-04 7 89 2.8387962298014860e-04 3.1572117696179877e-07 
25668 2.9498324141128862e+01 2.6375202675360727e-04 7.9877031164206080e-03 7.9868245845837998e-03 1.7361373332815120e-06 1.1845301596177156e-04 8 93 2.6375199669707004e-04 1.2591641797903769e-07 
27936 3.0342736152997748e+01 2.4862738040412705e-04 7.8198619727847390e-03 7.8187743498541080e-03 1.6031337672140456e-06 1.3040847146730228e-04 8 97 2.4862685171656652e-04 5.1273007220107631e-07 
30300 3.1175556133698333e+01 2.4017807864987545e-04 7.6698813398836880e-03 7.6647686562167361e-03 1.4883809948545378e-06 2.7999821302197847e-04 7 101 2.4017624252308298e-04 9.3914399267495138e-07 
32760 3.1997395621376953e+01 2.3273813104443167e-04 7.5244409097139416e-03 7.5134370374048652e-03 1.3684218456071816e-06 4.0678374617385396e-04 7 105 2.3273529305588639e-04 1.1493512281863890e-06 
35316 3.2808811830358202e+01 2.0623637427382016e-04 7.3408823758011783e-03 7.3333441591585911e-03 1.1884781025801129e-06 3.3258996708067053e-04 7 109 2.0623581535493624e-04 4.8014424486487003e-07 
37968 3.3610314293783468e+01 1.9080346137550580e-04 7.1762276282988820e-03 7.1710941679798265e-03 1.0490467491984311e-06 2.7138589983053513e-04 7 113 1.9080344919104820e-04 6.8188512427664598e-08 
40716 3.4402370487449325e+01 1.8067936858221672e-04 7.0273610034797332e-03 7.0239909495918374e-03 9.4090994624525398e-07 2.1760727921675926e-04 7 117 1.8067925685087284e-04 2.0093552409896576e-07 
43560 3.5185410620627351e+01 1.7222858098463911e-04 6.8919569859064314e-03 6.8898340922311360e-03 8.5672142092642638e-07 1.7104544174700905e-04 7 121 1.7222830956556965e-04 3.0576489121334008e-07 
46500 3.5959831740739041e+01 1.6373683153107869e-04 6.7680961115599786e-03 6.7668175808090533e-03 7.9065983476043907e-07 1.3154534664457719e-04 7 125 1.6373654157611655e-04 3.0814368321489001e-07 
49536 3.6726001268986586e+01 1.5485232776277826e-04 6.6541926525450108e-03 6.6534491633151527e-03 7.3817123194653636e-07 9.9466293125503795e-05 7 129 1.5485215234143038e-04 2.3308534347580085e-07 
52668 3.7484260061039556e+01 1.4611599568945487e-04 6.5489277247123166e-03 6.5484881908253563e-03 6.9575312025079783e-07 7.5870113049133670e-05 7 133 1.4611596015884956e-04 1.0189788163641729e-07 
55896 3.8234925068952144e+01 1.3864348413729005e-04 6.4511987783298181e-03 6.4508975400704126e-03 6.6076025646303620e-07 6.2339140461740072e-05 7 137 1.3864345909910637e-04 8.3323234532605145e-08 
59220 3.8978291666398327e+01 1.3384789179078524e-04 6.3606248932974530e-03 6.3598042640406029e-03 6.3122812253582482e-07 1.0216828214888274e-04 7 141 1.3384758475595127e-04 2.8669118611690383e-07 
62640 3.9714635688157365e+01 1.3307115073082500e-04 6.2773063122685676e-03 6.2744705483645030e-03 6.0571887626349538e-07 1.8866242036477256e-04 7 145 1.3307015548329114e-04 5.1466151853851780e-07 
66156 4.0444215225883156e+01 1.2984639082380873e-04 6.1919626081208805e-03 6.1871656042866647e-03 5.7022672484874831e-07 2.4368504332570286e-04 8 149 1.2984510046257401e-04 5.7887462661660276e-07 
69768 4.1167272215044910e+01 1.1531097950967731e-04 6.0920822050079442e-03 6.0885887568916377e-03 5.1143040597696924e-07 2.0628204106545628e-04 8 153 1.1531066127969598e-04 2.7090721740572846e-07 
73476 4.1884033842150345e+01 1.0668285677972991e-04 5.9995631613134820e-03 5.9970763096550495e-03 4.6433265859731592e-07 1.7272419390222663e-04 8 157 1.0668283697248212e-04 6.5009131394726124e-08 
77280 4.2594713796665751e+01 1.0111150164490745e-04 5.9135071842415224e-03 5.9118407430271908e-03 4.2693361297030483e-07 1.4037829208073604e-04 8 161 1.0111148110513903e-04 6.4448531675182710e-08 
81180 4.3299513388206051e+01 9.6597062017911135e-05 5.8332548758509442e-03 5.8322018810533314e-03 3.9746161181145892e-07 1.1083098529317888e-04 8 165 9.6596984637491314e-05 1.2226788799845320e-07 
85176 4.3998622546409884e+01 9.2119774083037717e-05 5.7581907502390955e-03 5.7575708034491857e-03 3.7435771558898081e-07 8.4492717229827657e-05 8 169 9.2119686662477140e-05 1.2691066519580630e-07 
89268 4.4692220718304483e+01 8.7480989434901858e-05 5.6877769199294445e-03 5.6874357437178913e-03 3.5627288780292608e-07 6.2296268201537518e-05 8 173 8.7480945046629544e-05 8.8126375118575998e-08 
93456 4.5380477675797565e+01 8.3108426153587195e-05 5.6215426490038509e-03 5.6213506538956431e-03 3.4206668629944249e-07 4.6459267177198981e-05 8 177 8.3108424348770428e-05 1.7320247100398036e-08 
97740 4.6063554244125193e+01 0.0000000000000000e+00 5.5590891515758445e-03 5.5589255984577245e-03 3.3080001686963399e-07 4.2641254097743044e-05 8 181 0.0000000000000000e+00 0.0000000000000000e+00 

